Neural Network-augmented Kalman Filtering for Robust Online Speech Dereverberation in Noisy Reverberant Environments

In this paper, a neural network-augmented algorithm for noise-robust online dereverberation with a Kalman filtering variant of the weighted prediction error (WPE) method is proposed. The filter stochastic variations are predicted by a deep neural network (DNN) trained end-to-end using the filter residual error and signal characteristics. The presented framework allows for robust dereverberation on a single-channel noisy reverberant dataset similar to WHAMR!. The Kalman filtering WPE introduces distortions in the enhanced signal when predicting the filter variations from the residual error only, if the target speech power spectral density is not perfectly known and the observation is noisy. The proposed approach avoids these distortions by correcting the filter variations estimation in a data-driven way, increasing the robustness of the method to noisy scenarios. Furthermore, it yields a strong dereverberation and denoising performance compared to a DNN-supported recursive least squares variant of WPE, especially for highly noisy inputs.

==> data/eval_summary_by_snr.csv <==
Algo;iSNR;NumSamples;PESQ;PESQimp;PESQstd;PESQconf95;ESTOI;ESTOIimp;ESTOIstd;ESTOIconf95;SDR;SDRimp;SDRstd;SDRconf95;SNR;SNRimp;SNRstd;SNRconf95;ELR;ELRimp;ELRstd;ELRconf95;EMR;EMRimp;EMRstd;EMRconf95;EFR;EFRimp;EFRstd;EFRconf95
DNNKWPE_EPS-3_HA_kemar_noisy_ETA-4_rightupdate;snrall;500;1.4546412838697433;0.2515617964267731;0.24859783008379277;0.022235265885052116;0.6257833618158445;0.10908996928326475;0.13436693203391395;0.012018143758237025;5.09723920249939;3.7638271789550783;2.9239176662846544;0.26152314649700126;4.954656915664673;6.837399087905884;1.7756070992635664;0.15881512701138203;8.85994923210144;6.3376612262725835;2.421494821229379;0.2165850810973037;8.007463628768921;5.007992204666138;2.394670485113981;0.2141858395370904;15.322622541427613;6.820177062988282;2.9550115854723717;0.26430427117662614
DNNKWPE_EPS-3_HA_kemar_noisy_ETA-4_rightupdate;snr1;181;1.2173065776983019;0.13272388567582016;0.1074877992377954;0.01597901039328879;0.4823015478594046;0.10779334609339764;0.08440561950082279;0.01254764057706545;2.1518553396614877;5.2238588570231235;2.0642350680989674;0.3068667685192166;6.340706258847568;10.702174631930188;1.8592294640463625;0.2763908754311835;7.578532935506073;5.767981729454757;1.9490211378519215;0.2897392005354649;7.127856728780335;4.27735054163643;2.048912941360298;0.30458899909663456;13.22627086007134;6.884464722311957;2.435993617988088;0.3621319593092004
DNNKWPE_EPS-3_HA_kemar_noisy_ETA-4_rightupdate;snr2;167;1.4617687742153327;0.25778975672350657;0.13974211842466128;0.02162713956010791;0.6603023489062178;0.11012106942096589;0.06589799189311679;0.010198679420847996;6.099791578190056;2.9521578800178574;1.722638450644553;0.26660353087307304;4.386369799425502;5.048879437817785;1.115819683239887;0.1726894388419812;9.345769739436532;6.347615721696865;2.241972742571144;0.3469781189819654;8.418294952301208;5.221208640915191;2.3213049084808075;0.35925593359559543;16.060755683990294;6.405641401599265;2.468473951549214;0.3820324985228254
DNNKWPE_EPS-3_HA_kemar_noisy_ETA-4_rightupdate;snr3;152;1.7294260926152532;0.3862301679818254;0.15950696277407728;0.025875446181462456;0.7587145294607346;0.10950112108832954;0.05138492480543379;0.008335735526634842;7.503082836929121;2.9170050683774447;1.6017167330952329;0.25983276469163097;3.928532029453077;4.20028335169742;1.0915163833704122;0.1770673388978585;9.85208294893566;7.0050927275105535;2.458337636168121;0.3987950249584321;8.603516377900776;5.643775074105514;2.545991273718174;0.41301432260908244;17.007960827727068;7.199067780846045;2.508179290245223;0.4068804089143275
DNNWPE_EPS-3_HA_kemar_noisy;snrall;500;1.3298989925384521;0.1268195050954819;0.2636452863364133;0.023581151287824665;0.5777992736002855;0.06110588106770576;0.17009316795224777;0.015213595441980587;3.692601019859314;2.3591889963150026;4.903519664494693;0.4385841319526838;0.8300091743469238;2.712751346588135;2.4311782030877125;0.21745118910079655;5.516252283096313;2.9939642772674557;3.1264308326850188;0.2796364747533989;5.306211296081543;2.3067398719787593;2.533062588381156;0.22656400555527334;12.150273666381835;3.6478281879425047;4.491452414937247;0.401727716700211
DNNWPE_EPS-3_HA_kemar_noisy;snr1;181;1.0998048087509955;0.015222116728513813;0.04740770661594507;0.007047574162927005;0.39622426764150914;0.021716065875502177;0.0854665565993001;0.012705358244032378;-1.6913220737520502;1.3806814436095856;2.7122410020514907;0.4031985720072843;-1.761389853545974;2.6000785195366456;2.0399354076125826;0.303254409440152;3.0808990120229143;1.270347805971599;2.0533489146784745;0.30524844569669646;3.8215516759545762;0.9710454888106708;1.8251215346663583;0.27132043058142974;7.876622858627067;1.534816720867684;2.7290807725706236;0.40570195257748776
DNNWPE_EPS-3_HA_kemar_noisy;snr2;167;1.2974203543034857;0.09344133681165956;0.13096623726354156;0.020268943414421293;0.6103822493135403;0.060200969828288486;0.0859469913686668;0.013301555737497061;5.395231929367887;2.2475982311956892;2.30070649364429;0.3560680272048208;1.8290148181115795;2.4915244565038623;0.879905499669668;0.13617826361578947;6.27888420813098;3.2807301903913126;2.599970060955189;0.4023834474120642;5.799349367975474;2.6022630565894573;2.3612727075195448;0.3654415358854815;13.401554901442841;3.7464406190518122;3.0119611454554063;0.4661451019687048
DNNWPE_EPS-3_HA_kemar_noisy;snr3;152;1.6395764915566695;0.2963805669232418;0.21684769322383055;0.03517734096369742;0.7582184784320289;0.1090050700596239;0.07334019107199695;0.011897350021701008;8.233066270225926;3.64698850167425;2.4900965373746025;0.403946999045699;2.8182281318463778;3.0899794540907206;0.7686726999828812;0.12469517777564328;7.578353668514051;4.7313634470889445;2.7842102752606133;0.45165854757964824;6.532325330533479;3.5725840267382165;2.5727164182983366;0.41734971354280154;15.864529126568845;6.055636079687822;3.202875134914076;0.5195749560901443
E2E_KalmanVarWPE_v2_big_3inp_bias_M=1_V=1_J=0_HA_kemar_noisy;snrall;500;1.517609755396843;0.31453026795387284;0.29025527213796654;0.025961220773127753;0.631702876241106;0.11500948370852626;0.13940219966472944;0.012468511786533337;5.64987216091156;4.316460137367248;3.040661345096028;0.27196501856762656;5.5115979318618775;7.3943401041030885;2.223391502115089;0.19886618157298824;9.578953336715697;7.05666533088684;2.3295343753989295;0.2083598887725808;8.629523126602173;5.63005170249939;2.3678130613460344;0.2117836385272645;15.881137647628783;7.378692169189453;2.884695093572368;0.2580149729435172
E2E_KalmanVarWPE_v2_big_3inp_bias_M=1_V=1_J=0_HA_kemar_noisy;snr1;181;1.2379085309597668;0.15332583893728513;0.12553635457014206;0.01866208749863906;0.48248534425328315;0.10797714248727619;0.08780675191118367;0.013053248939312001;2.6747982831291073;5.7468018004907435;2.1308295839198497;0.31676663127558186;7.585662786473227;11.947131159555846;2.034220476804043;0.3024048345169129;8.82231733416984;7.011766128118525;1.996460228261707;0.29679144017644166;8.232266615767506;5.3817604286236005;2.1159124319594262;0.3145490649294094;14.143852992611036;7.802046854851653;2.47700750968385;0.3682290364316554
E2E_KalmanVarWPE_v2_big_3inp_bias_M=1_V=1_J=0_HA_kemar_noisy;snr2;167;1.5423070295842107;0.3383280120923846;0.17822735808330212;0.027583294071607995;0.6685492300780077;0.11836795059275584;0.06662059581377063;0.010310512961192434;6.649679406674323;3.5020457085021244;1.902660941542842;0.29446464804022526;4.685444232232556;5.347953870624839;1.2451535642385438;0.1927057512160944;9.986404430366562;6.988250412626895;2.3344996952853894;0.3612980201111395;8.982339544924434;5.785253233538417;2.4054474942691173;0.3722782311412936;16.520604065078462;6.865489782687433;2.5715121285176994;0.39797916555806095
E2E_KalmanVarWPE_v2_big_3inp_bias_M=1_V=1_J=0_HA_kemar_noisy;snr3;152;1.823540524040398;0.48034459940697016;0.18985163012451833;0.030798001242791254;0.768907035445273;0.1196936270728679;0.05510319914803127;0.008938919274645057;8.09408638351842;3.5080086149667435;1.8485023313451603;0.2998666751543396;3.9495053605029455;4.221256682747288;1.1480265446686906;0.18623449757199384;10.032287440801921;7.185297219376815;2.459152637508872;0.39892723563415217;8.714938170031497;5.7551968662362345;2.5341926185110975;0.4111003279939586;17.247306271603232;7.4384132247222094;2.6252914928402293;0.42587851685104317
E2E_KalmanVarWPE_v2_big_3inp_bias_M=1_V=1_J=M_HA_kemar_noisy;snrall;500;1.5492444189786911;0.3461649315357209;0.29780885855667366;0.026636834081373687;0.6300491846859815;0.11335579215340175;0.14330311878636964;0.012817420599761986;5.735173789024353;4.401761765480042;3.0916311179329505;0.27652389364206986;5.5487009077072145;7.4314430799484255;2.27391085404704;0.20338476977695136;9.7230756855011;7.200787679672242;2.314168337091014;0.2069855085245262;8.811688844680786;5.812217420578003;2.361478860427443;0.21121709037378003;15.894703969955444;7.392258491516113;2.898826232705832;0.2592789004515946
E2E_KalmanVarWPE_v2_big_3inp_bias_M=1_V=1_J=M_HA_kemar_noisy;snr1;181;1.2617106124841047;0.17712792046162296;0.13705098714368033;0.020373839296258647;0.4767458491955131;0.10223764742950614;0.09013050785058771;0.013398695776725223;2.7060233110880985;5.778026828449734;2.2019230170895705;0.32733529781791537;7.72174423439068;12.0832126074733;2.0235181772004833;0.3008138431875711;9.096433239088533;7.285882033037218;1.9808973453778205;0.2944778802271771;8.548018934976989;5.697512747833084;2.094626822494275;0.31138477114645935;14.23359465730783;7.891788519548447;2.5000112530065755;0.3716487459823662
E2E_KalmanVarWPE_v2_big_3inp_bias_M=1_V=1_J=M_HA_kemar_noisy;snr2;167;1.583290450587244;0.3793114330954179;0.18535477244420587;0.028686365835680946;0.6674796151887987;0.11729833570354686;0.06888651995612534;0.010661197910095246;6.7375436257459445;3.5899099275737463;1.893865435001353;0.29310341457948325;4.714989685012909;5.377499323405192;1.2748980986454697;0.19730915356909243;10.117780634029183;7.119626616289516;2.3015473018621866;0.3561981545914436;9.141631777415018;5.944545466029001;2.385186737738074;0.3691425823188058;16.540603346453455;6.885489064062426;2.5961195666629724;0.4017875270240528
E2E_KalmanVarWPE_v2_big_3inp_bias_M=1_V=1_J=M_HA_kemar_noisy;snr3;152;1.8542308117214001;0.5110348870879724;0.19720763273400432;0.03199130243994367;0.7714769598820622;0.12226355150965718;0.05601736361895092;0.009087216334264894;8.240966379642487;3.6548886110908105;1.8487635955298314;0.29990905780166754;3.8770491449456466;4.148800467189989;1.0798379315028752;0.17517284383929943;10.035618819688496;7.1886285982633895;2.5273405695271;0.4099887788701169;8.763161107113486;5.803419803318224;2.581509302567844;0.41877610772483936;17.163096007547882;7.354202960666859;2.727953431909435;0.44253248250288946
E2Ep_WPE_L1_noLR_HA_kemar_noisy;snrall;500;1.374317556142807;0.1712380686998367;0.29577038084051355;0.026454507091615585;0.5949541200322906;0.07826072749971091;0.17366048145529478;0.015532665661575228;4.826582085609436;3.4931700620651247;4.795050204185433;0.428882328483315;2.1077950620651245;3.9905372343063354;2.2710304761761875;0.20312714094814685;8.549162830352783;6.026874824523926;2.9508574868433968;0.263932717299841;8.23349366760254;5.234022243499757;2.555561532540195;0.22857637229773667;14.037342269897461;5.534896791458131;4.265667466122057;0.381532896946328
E2Ep_WPE_L1_noLR_HA_kemar_noisy;snr1;181;1.1047151151283012;0.02013242310581953;0.05612773338907985;0.008343883134044936;0.40672393321422307;0.0322157314482161;0.08928810942054027;0.01327346581235281;-0.5896796231770384;2.4823238941845975;2.855598865323756;0.4245099841250396;-0.18396182086586294;4.177506552216756;2.0669215185862155;0.30726613310348755;6.3547898708786095;4.544238664827294;2.1097489139160075;0.31363280355301704;7.205322228742568;4.354816041598662;2.03390634158196;0.30235813554257207;9.979005940052685;3.6371998022933028;2.858270450673554;0.42490713887538056
E2Ep_WPE_L1_noLR_HA_kemar_noisy;snr2;167;1.3432757647451525;0.13929674725332641;0.14768376975347158;0.022856226420691714;0.6323137072616059;0.08213242777635399;0.08663074661471512;0.013407376876448917;6.760552551931964;3.6129188537597656;2.0227014438174047;0.31304267394124996;3.1726756981033053;3.835185336495588;0.952848624993964;0.14746728062170736;9.591938886813775;6.593784869074108;2.5198013364917826;0.3899761631095819;8.88099618443472;5.6839098730487025;2.5645675472446734;0.39690438989220317;15.510768913223359;5.85565463083233;2.8259292335061046;0.4373539388768819
E2Ep_WPE_L1_noLR_HA_kemar_noisy;snr3;152;1.7294624310575033;0.38626650642407556;0.21519679850002912;0.03490953047546508;0.7780502565242289;0.12883684815182384;0.06493731002884824;0.010534222717288681;9.151386700178447;4.565308931626771;1.9188012602276374;0.31127066730162545;3.6668274935923124;3.9385788158366553;0.9748296793601599;0.15813825594625072;10.016517463483309;7.169527242058202;2.699121683855993;0.437855355359976;8.746428602620176;5.786687298824914;2.710823080906495;0.4397535726187237;17.251135863755877;7.442242816874854;3.004417460223056;0.4873808700674604
OKWPE_EPS-3_HA_kemar_ETA-4_rightupdate;snrall;500;2.0377228409051895;0.8346433534622193;0.3182389190563009;0.02846415424383768;0.7938248171449427;0.27713142461236295;0.059468549845156024;0.005319028799084138;6.745696808815002;5.412284785270691;2.9230788782108466;0.26144812301093123;5.980667614459992;7.863409786701203;1.961067880719896;0.17540324359124546;10.034865308761598;7.5125773029327405;2.5823059380161486;0.23096846464421866;8.702175792694092;5.702704368591309;2.5435149821045067;0.2274988960709935;16.47511347389221;7.9726679954528805;2.986266322063242;0.26709977980206756
OKWPE_EPS-3_HA_kemar_ETA-4_rightupdate;snr1;181;1.7676191744883416;0.6830364824658599;0.18888289751928253;0.028079110410457225;0.7356347053758729;0.361126503609866;0.03237292721208934;0.004812521458726321;3.725961621953638;6.797965139315274;1.8260235976632504;0.27145453021045696;7.749561536377965;12.111029909460584;1.4596972711167837;0.21699688738281364;8.498790335260043;6.688239129208728;1.9812113676063126;0.29452456240402297;7.602527112591991;4.752020925448086;2.0758293485853545;0.3085903606823125;14.20431909508468;7.862512957325297;2.31735589212953;0.3444954138782519
OKWPE_EPS-3_HA_kemar_ETA-4_rightupdate;snr2;167;2.031173986232209;0.827194968740383;0.21450067655380728;0.0331971213823253;0.800204944257275;0.2500236647720231;0.03655139209308033;0.005656863276618023;7.609292418656949;4.461658720484751;1.7120633921477664;0.26496688568302884;5.229883962048742;5.892393600441025;1.3706542168157427;0.21212881534858075;10.548196084485083;7.550042066745416;2.278427631768027;0.35262004702196653;9.175641482461712;5.978555171075695;2.3673864081171434;0.36638772059731745;17.18105796996705;7.525943687576021;2.4605885308788786;0.3808121141802233
OKWPE_EPS-3_HA_kemar_ETA-4_rightupdate;snr3;152;2.366554566904118;1.0233586422706904;0.21226767937847066;0.03443436460890457;0.8561072447925884;0.20689383642018333;0.031008167654497987;0.0050301890235736075;9.392746821830148;4.806669053278472;1.4935733582576372;0.24228959273959944;4.699161496601607;4.97091281884595;1.43588580821171;0.23293143638959718;11.30001879993238;8.453028578507272;2.6187354049457032;0.42481497895573495;9.491436588136773;6.531695284341511;2.771858358496619;0.4496548020885042;18.403541445732117;8.594648398851094;2.425171006070057;0.3934146870898058
OWPE_EPS-3_HA_kemar;snrall;500;1.3716510056257247;0.1685715181827545;0.30365398840931257;0.027159638388886246;0.5900193192517643;0.07332592671918459;0.17269955366919826;0.015446717667528021;3.8104519300460815;2.47703990650177;4.899889014850591;0.4382593967764159;1.3702086915969849;3.252950863838196;2.5071389129623545;0.22424532153675011;5.5688645515441895;3.046576545715332;3.169354412692271;0.28347567646275357;5.068248838424682;2.068777414321899;2.456713008655159;0.2197350915424386;12.598458658218384;4.096013179779053;4.6022780851701945;0.4116402659919248
OWPE_EPS-3_HA_kemar;snr1;181;1.1027338389533659;0.018151146930884154;0.05061889962594385;0.007524946356287388;0.4037400316285132;0.02923182986250622;0.0844879552388225;0.012559880511481877;-1.6136420392199775;1.4583614781416583;2.6610724882704364;0.3955919206541593;-1.2869131288475752;3.074555244235044;2.021262670132475;0.30047854214747716;2.943601271065559;1.1330500650142437;1.9677826773581995;0.2925282690333852;3.4675389495343794;0.6170327623904739;1.7083631582696994;0.2539632670412378;8.05336402661234;1.7115578888529566;2.662711164083353;0.39583552428202684
OWPE_EPS-3_HA_kemar;snr2;167;1.3270666995448266;0.12308768205300047;0.14364012112960187;0.022230412570820698;0.62174355665082;0.07156227716556818;0.08403679368565715;0.013005924668327912;5.476719302331616;2.3290856041594177;2.194609306681871;0.33964793356921325;2.387025721772702;3.0495353601649846;0.9986760200552365;0.15455974121869392;6.365989959168577;3.3678359414289103;2.3993985215693585;0.37134206401968595;5.61511490873234;2.418028597346323;2.1250421288005676;0.3288813938759358;13.845239530780358;4.190125248389329;2.8978761875626144;0.44848878378868057
OWPE_EPS-3_HA_kemar;snr3;152;1.7408588101205074;0.3976628854870796;0.23016662605503094;0.037337957175519916;0.776983815397594;0.12777040702518894;0.06684271798879944;0.010843320704385831;8.438704280476822;3.8526265119251457;2.3974161797748232;0.3889122597249555;3.417120569630673;3.688871891875016;0.991423700813945;0.1608301616887581;7.8192113324215535;4.972221110996447;2.852514389225818;0.46273893801616134;6.373524207817881;3.4137829040226184;2.5165858082713157;0.40824412621528156;16.64089104376341;6.831997996882388;3.0588833829364743;0.4962164094532294

